\texttt{Simba}-\texttt{C}: the evolution of the thermal and chemical properties in the intragroup medium

The newly updated \texttt{GIZMO} and \texttt{Simba} based simulation, \texttt{Simba-C}, with its new stellar feedback, chemical enrichment, and recalibrated AGN feedback, allows for a detailed study of the intragroup medium X-ray properties. We discuss the impact of various physical mechanisms, e.g. stellar and AGN feedback, and chemical enrichment, on the composition and the global scaling relations of nearby galaxy groups. We also study the evolution ($z=2$ to $0$) of the global properties for the $1\,\mathrm{keV}$ temperature groups. \texttt{Simba-C} shows improved consistent matching with the observations of all X-ray scaling relations compared to \texttt{Simba}. It is well known that AGN feedback has a significant influence on $L_{X,0.5-2.0}-T_{spec,corr}$, $S_{500/2500}-T_{spec,corr}$, and gas mass fractions, with our \texttt{Simba-C} results consistent with it. Our recalibrated AGN feedback strength also showed an additional improvement in gas entropy, which now aligns with CLoGS observations. The updated stellar feedback and chemical enrichment model is shown to play an important role in our understanding of the chemical abundance ratios and their evolution within galaxy groups. In particular, we find that \texttt{Simba-C} produces an increase in the amount of heavier elements (specifically Si and Fe) relative to O, compared to \texttt{Simba}.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
